Heuristics for Quantum Compiling with a Continuous Gate Set

We present an algorithm for compiling arbitrary unitaries into a sequence of gates native to a quantum processor. As accurate CNOT gates are hard for the foreseeable Noisy- Intermediate-Scale Quantum devices era, our A* inspired algorithm attempts to minimize their count, while accounting for connectivity. We discuss the search strategy together with metrics to expand the solution frontier. For a workload of circuits with complexity appropriate for the NISQ era, we produce solutions well within the best upper bounds published in literature and match or exceed hand tuned implementations, as well as other existing synthesis alternatives. In particular, when comparing against state-of-the-art available synthesis packages we show 2.4x average (up to 5.3x) reduction in CNOT count. We also show how to re-target the algorithm for a different chip topology and native gate set, while obtaining similar quality results. We believe that empirical tools like ours can facilitate algorithmic exploration, gate set discovery for quantum processor designers, as well as providing useful optimization blocks within the quantum compilation tool-chain.

==> paper/pseudocodev2.txt <==
def  synthesize(U):
    CMAES.optimize(Ustart, U)
    Ugoal = Ustart
    priority_queue.push(Ustart)

    while Ugoal.Dist(U) > threshold and not priority_queue.is_empty():
        Utemp = priority_queue.pop()
        for Uexpand in Utemp.get_successors():
            CMAES.optimize(Uexpand, U)
            if Uexpand.Dist(U) < Ugoal.Dist(U):
                Ugoal = Uexpand
            
            if Uexpand.depth < depth_limit:
                priority_queue.push(Uexpand)

    return Ugoal


==> pseudocodev2.txt <==
def  synthesize(U):
    CMAES.optimize(Ustart, U)
    Ugoal = Ustart
    priority_queue.push(Ustart)

    while Ugoal.Dist(U) > threshold and not priority_queue.is_empty():
        Utemp = priority_queue.pop()
        for Uexpand in Utemp.get_successors():
            CMAES.optimize(Uexpand, U)
            if Uexpand.Dist(U) < Ugoal.Dist(U):
                Ugoal = Uexpand
            
            if Uexpand.depth < depth_limit:
                priority_queue.push(Uexpand)

    return Ugoal

